Controlling spin-$\frac 12$ antiferromagnetic interaction strength in nanographene dimers

We demonstrate that the effective spin-exchange coupling $J$ in open-shell nanographene dimers can be precisely tuned via tip-induced dehydrogenation of selected carbon atoms. Using the double ionization potential equation-of-motion coupled-cluster singles and doubles (DIP-EOM-CCSD) method, we accurately compute the singlet-triplet gaps, which correspond directly to the exchange coupling $J$. We show that the position of the dehydrogenated (or hydrogen-passivated) site in triangulene dimers strongly modulates the singlet-triplet splitting, allowing $J$ to be tuned over a wide range - from a few meV to several tens of meV. This strategy provides a simple yet powerful route for designing tailored spin models with alternating or spatially patterned spin-exchange couplings.

==> All_structures.txt <==
Unrelaxed structure S1 C38H20 Dimer Olympicene
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -0.00000       -1.42000        0.00000
C         -0.00000       -2.84000        0.00000
C          0.00000        1.42000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -1.42000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951        1.42000        0.00000
C          3.68927       -3.55000        0.00000
C          3.68927       -0.71000        0.00000
C          3.68927        0.71000        0.00000
C          4.91902       -2.84000        0.00000
C          4.91902       -1.42000        0.00000
C          4.91902        1.42000        0.00000
C          6.14878       -0.71000        0.00000
C          6.14878        0.71000        0.00000
C          7.37854        1.42000        0.00000
C          7.37854        2.84000        0.00000
C          8.60829        0.71000        0.00000
C          8.60829        3.55000        0.00000
C          8.60829        4.97000        0.00000
C          9.83805        1.42000        0.00000
C          9.83805        2.84000        0.00000
C          9.83805        5.68000        0.00000
C         11.06780        0.71000        0.00000
C         11.06780        3.55000        0.00000
C         11.06780        4.97000        0.00000
C         12.29760        1.42000        0.00000
C         12.29760        2.84000        0.00000
C         12.29760        5.68000        0.00000
C         13.52730        0.71000        0.00000
C         13.52730        3.55000        0.00000
C         13.52730        4.97000        0.00000
C         14.75710        1.42000        0.00000
C         14.75710        2.84000        0.00000
H         -2.15640       -1.24500        0.00000
H         -2.15640        1.24500        0.00000
H         -0.92665       -3.37500        0.00000
H          0.00000        2.49000        0.00000
H          1.22976       -4.62000        0.00000
H          2.45951        2.49000        0.00000
H          3.68927       -4.62000        0.00000
H          5.45402       -3.14888        0.87365
H         15.68370        3.37500        0.00000
H          4.91902        2.49000        0.00000
H          7.07543       -1.24500        0.00000
H         13.95330        5.21594        0.95024
H          6.95256        3.08594        0.95024
H          8.60829       -0.36000        0.00000
H          7.68165        5.50500        0.00000
H          9.83805        6.75000        0.00000
H         11.06780       -0.36000        0.00000
H         12.29760        6.75000        0.00000
H         13.52730       -0.36000        0.00000
H         15.29210        1.11112        0.87365

Unrelaxed structure S2 C42H24 carbon removal
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         11.99440       -3.01500        0.00000
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H          0.92665        0.88500        0.00000
H          0.92665        3.37500        0.00000
H          1.22976       -4.16776        0.87365
H         11.99440       -5.50500        0.00000
H          1.22976        0.36000        0.00000
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H         10.37300       -7.40888        0.87365
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          7.07542       -3.01500        0.00000
H          7.37853      -11.00990        0.00000
H          7.68164       -3.01500        0.00000
H          9.53494       -9.76490        0.00000
H          9.83804       -1.77000        0.00000

Unrelaxed structure S3 C42H24 carbon removal
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         -3.68927        0.36000        0.00000
H         -2.99451        1.11112        0.87365
H         11.99440       -5.50500        0.00000
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H         11.99440       -3.01500        0.00000
H          0.42598        3.08594        0.95024
H          1.22976       -4.16776        0.87365
H          9.83804       -6.75000        0.00000
H          9.83804       -1.77000        0.00000
H          1.65574        0.95594        0.95024
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H          9.53495       -7.27503        0.00000
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.61378       -9.53878        0.87365
H          9.53494       -9.76490        0.00000
H          7.37853      -11.00990        0.00000
H          7.37853       -1.77000        0.00000

Unrelaxed structure S4 C42H24 carbon removal
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         11.99440       -3.01500        0.00000
H         -4.61592        1.24500        0.00000
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H          0.92665        0.88500        0.00000
H          9.53494       -9.76490        0.00000
H          0.42598        3.08594        0.95024
H          1.22976       -4.16776        0.87365
H          7.37853       -1.77000        0.00000
H          1.22976        0.36000        0.00000
H         11.60280       -5.27888        0.87365
H          2.88549       -1.17406        0.95024
H          3.15426       -5.27888        0.87365
H         10.37300       -7.40888        0.87365
H          4.91902       -6.75000        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          5.61378       -7.50102       -0.87365
H          9.83804       -1.77000        0.00000
H          7.37853      -11.00990        0.00000

Unrelaxed structure S5 C42H24 carbon removal
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         11.99440       -3.01500        0.00000
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H          0.92665        0.88500        0.00000
H          0.92665        3.37500        0.00000
H          1.22976       -4.16776        0.87365
H         11.99440       -5.50500        0.00000
H          1.22976        0.36000        0.00000
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H          9.83804       -1.77000        0.00000
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.61378       -9.53878        0.87365
H          9.83804       -6.75000        0.00000
H          7.37853      -11.00990        0.00000
H          7.37853       -1.77000        0.00000
H          9.53495       -7.27503        0.00000
H          9.53494       -9.76490        0.00000

Unrelaxed structure S2 C44H24 passivated hydrogen
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         11.99440       -3.01500        0.00000
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H          9.83804       -1.77000        0.00000
H          1.76476        1.01888       -0.87365
H          1.22976       -4.16776        0.87365
H         10.37300       -7.40888        0.87365
H         11.99440       -5.50500        0.00000
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H          7.37853       -2.34812        0.95024
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          7.37853      -11.00990        0.00000
H          0.92665        3.37500        0.00000
H          9.53494       -9.76490        0.00000
H          7.37853       -2.22224       -0.87365
H          1.65574        0.95594        0.95024

Unrelaxed structure S3 C44H24 passivated hydrogen
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         -4.22427        1.01888       -0.87365
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H         11.99440       -3.01500        0.00000
H          0.42598        3.08594        0.95024
H          1.22976       -4.16776        0.87365
H         11.60280       -5.27888        0.87365
H          2.15640        1.24500        0.00000
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H         10.26400       -7.34594       -0.95024
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          7.37853      -11.00990        0.00000
H          7.37853       -1.77000        0.00000
H          9.53494       -9.76490        0.00000
H          9.83804       -1.77000        0.00000
H         10.37300       -7.40888        0.87365

Unrelaxed structure S4 C44H24 passivated hydrogen
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H         11.60280       -5.27888        0.87365
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H         11.99440       -3.01500        0.00000
H          1.76476        1.01888       -0.87365
H          1.22976       -4.16776        0.87365
H          0.92665        3.37500        0.00000
H          9.53494       -9.76490        0.00000
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H          1.65574        0.95594        0.95024
H          9.83804       -1.77000        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          4.49304       -7.34584       -0.95024
H          7.37853       -1.77000        0.00000
H          7.37853      -11.00990        0.00000
H          4.38402       -7.40878        0.87365
H         10.76470       -7.63500        0.00000

Unrelaxed structure S5 C44H24 passivated hydrogen
C         -4.91902       -2.84000        0.00000
C         -4.91902       -1.42000        0.00000
C         -3.68927       -3.55000        0.00000
C         -3.68927       -0.71000        0.00000
C         -3.68927        0.71000        0.00000
C         -2.45951       -2.84000        0.00000
C         -2.45951       -1.42000        0.00000
C         -2.45951        1.42000        0.00000
C         -2.45951        2.84000        0.00000
C         -1.22976       -3.55000        0.00000
C         -1.22976       -0.71000        0.00000
C         -1.22976        0.71000        0.00000
C         -1.22976        3.55000        0.00000
C         -0.00000       -2.84000        0.00000
C         -0.00000       -1.42000        0.00000
C          0.00000        1.42000        0.00000
C          0.00000        2.84000        0.00000
C          1.22976       -3.55000        0.00000
C          1.22976       -0.71000        0.00000
C          1.22976        0.71000        0.00000
C          2.45951       -2.84000        0.00000
C          2.45951       -1.42000        0.00000
C          3.68926       -4.97000        0.00000
C          3.68926       -3.55000        0.00000
C          4.91902       -7.09990        0.00000
C          4.91902       -5.68000        0.00000
C          4.91902       -2.84000        0.00000
C          6.14878       -9.22990        0.00000
C          6.14878       -7.80990        0.00000
C          6.14878       -4.97000        0.00000
C          6.14878       -3.55000        0.00000
C          7.37853       -9.93990        0.00000
C          7.37853       -7.09990        0.00000
C          7.37853       -5.68000        0.00000
C          7.37853       -2.84000        0.00000
C          8.60829       -7.81000        0.00000
C          8.60829       -4.97000        0.00000
C          8.60829       -3.55000        0.00000
C          8.60829       -9.22990        0.00000
C          9.83804       -5.68000        0.00000
C          9.83804       -2.84000        0.00000
C          9.83804       -7.10000        0.00000
C         11.06780       -4.97000        0.00000
C         11.06780       -3.55000        0.00000
H         -5.84567       -3.37500        0.00000
H         -5.84567       -0.88500        0.00000
H         -3.68927       -4.62000        0.00000
H          0.92665        3.37500        0.00000
H         -4.11525        0.95594        0.95024
H         -3.38616        3.37500        0.00000
H         -1.22976       -4.62000        0.00000
H         -1.22976        4.62000        0.00000
H         11.99440       -3.01500        0.00000
H          1.76476        1.01888       -0.87365
H          1.22976       -4.16776        0.87365
H         10.26400       -7.34594       -0.95024
H         11.60280       -5.27888        0.87365
H          3.38616       -0.88500        0.00000
H          3.15426       -5.27888        0.87365
H          1.65574        0.95594        0.95024
H          3.99237       -7.63490        0.00000
H          4.91902       -1.77000        0.00000
H          5.22213       -9.76490        0.00000
H          7.37853      -11.00990        0.00000
H          7.37853       -1.77000        0.00000
H          9.53494       -9.76490        0.00000
H          9.83804       -1.77000        0.00000
H         10.37300       -7.40888        0.87365

Relaxed structure S1 C38H20 Dimer Olympicene from ORCA E -1460.286276837946
  C          -1.31262503412966     -0.72977031839709     -0.25159858744755
  C          -1.29603964225001      0.66796703514832     -0.39526008078326
  C          -0.10378775563067     -1.45664144057699     -0.08838458991933
  C          -0.07854216268317     -2.88641524937193      0.06173888349162
  C          -0.08887738845080      1.37493484471781     -0.38074391484299
  C           1.11117096834226     -3.57062561143797      0.22045192339054
  C           1.14085799624255     -0.74231036490980     -0.07115486316514
  C           1.15476594083056      0.69474365262999     -0.21937240795802
  C           2.37290130570691     -1.45262063184941      0.09276360399754
  C           2.36612517639904     -2.88338563156648      0.24117960469785
  C           2.39817746472967      1.37838844598721     -0.19974181226053
  C           3.61300833295136     -3.56203658390898      0.40456108774435
  C           3.61249568035786     -0.74077115644512      0.10989675592141
  C           3.62653445602903      0.69503516088514     -0.03793985770065
  C           4.81144529461740     -2.87083928816425      0.42024714240762
  C           4.84971298867683     -1.44292646109501      0.27218620093044
  C           4.88044148735298      1.37626398140249     -0.01695970235932
  C           6.06871940696145     -0.71409042808433      0.27975191020582
  C           6.10213075502228      0.69288408139229      0.13749355684104
  C           7.39702530180058      1.43212931153045      0.14777650735930
  C           7.42719699606025      2.84040718946623      0.27748553652612
  C           8.62182874932170      0.74776251000836      0.02583095472993
  C           8.64588466926611      3.56964252073460      0.28887209258254
  C           8.68065726333438      4.99888175440343      0.42448679085456
  C           9.87577763040910      1.42934059132287      0.02481567667305
  C           9.88638880950381      2.86652143586979      0.15931031114329
  C           9.87896349258826      5.69046297842778      0.42756044944158
  C          11.10747804843988      0.74510942037416     -0.10468553136422
  C          11.12586251507924      3.57877728350737      0.16148762479875
  C          11.12915282347612      5.01088489136569      0.29666211298188
  C          12.35083634937473      1.42917379371530     -0.10489577785457
  C          12.36126300322926      2.86758219230134      0.03006622002516
  C          12.38406886681114      5.69850473043520      0.29586502754761
  C          13.59777758925454      0.74815232333109     -0.23408477980298
  C          13.60577210785197      3.58235422279028      0.03204553591827
  C          13.57704690861152      5.01346064807166      0.16833080092943
  C          14.80476095086423      1.45557537207242     -0.23023790213368
  C          14.81795552667662      2.85460000093101     -0.09927828046971
  H          -2.26771264138722     -1.27650299359855     -0.26398691867951
  H          -2.24400348410626      1.21233263684201     -0.52062394570480
  H          -1.03428074214000     -3.43262107965550      0.04814865915377
  H          -0.08480596913284      2.46962848346299     -0.49434157616329
  H           1.10846568371238     -4.66582680676709      0.33408479909795
  H           2.40598162888569      2.47384873654353     -0.31512951696321
  H           3.60581456522511     -4.65709965105292      0.51906410412544
  H           5.76127292126239     -3.41278061533004      0.54711121293717
  H          15.77292760504732      3.40167489311114     -0.09699774922368
  H           4.86643873670335      2.46622304752447     -0.15248173707673
  H           6.99931027543113     -1.27880904429862      0.42661980689793
  H          14.53273854015872      5.55991056726680      0.16980596521086
  H           6.49361513658412      3.40611878957125      0.39925752763516
  H           8.63901276240549     -0.34346191252897     -0.09887152011828
  H           7.72825480001071      5.54156002087663      0.52648986135939
  H           9.88343042333505      6.78653839554389      0.53209311228264
  H          11.10250548713984     -0.35140625384805     -0.20983845730456
  H          12.38402900582949      6.79469782116594      0.39953953637727
  H          13.59645916305994     -0.34755987313510     -0.33755781579808
  H          15.75526322894574      0.91054763129119     -0.33113357112317

Relaxed structure S2 C42H24 carbon removal from ORCA E -1613.990323968352
  C          -4.81027218534866     -2.95624281856142     -0.71177520447642
  C          -4.95051452844109     -1.58746945067564     -0.48087859410097
  C          -3.53501368167472     -3.52521700921803     -0.68870071175572
  C          -3.81803656886434     -0.75728949251256     -0.22305954807707
  C          -3.99869579484727      0.61221482956798      0.00494395063364
  C          -2.37391178922514     -2.73689404339321     -0.43471944145752
  C          -2.47635003506725     -1.30933025656798     -0.19183770664237
  C          -2.91073015503442      1.46354381526305      0.26181480786914
  C          -3.18642666229921      2.85078578478225      0.48495690741393
  C          -1.11193785437242     -3.34449821481834     -0.41729567877795
  C          -1.31857095061774     -0.49206537511813      0.06408855640008
  C          -1.54932417348197      0.94669556652755      0.29799502648507
  C          -2.17858824051241      3.75949887397024      0.74331383443910
  C           0.05619125373484     -2.60361408613757     -0.17066478099339
  C          -0.00765905826795     -1.16847594401830      0.07075102946010
  C          -0.55788781232960      1.93787997201492      0.56845565625827
  C          -0.84773960665891      3.28343162507159      0.78268931281832
  C           1.29919484349792     -3.30587713375860     -0.17297150889002
  C           1.26907892510558     -0.57234737165199      0.28994079368260
  C           2.52048649605633     -2.67866815886307      0.04831710810458
  C           2.46919922676805     -1.27588256836087      0.27544474863383
  C           3.87077017069364     -4.78622091702032      0.28902982851631
  C           3.80167292779141     -3.41846833355931      0.04729112798462
  C           5.04446160893345     -6.89007276895353      0.55567011480911
  C           5.10028935710569     -5.51185658166215      0.28804388869300
  C           5.04022427549696     -2.76550602694617     -0.20102719555340
  C           6.10138012069715     -9.07471423376526      0.85206036797413
  C           6.20183199545696     -7.67885171718483      0.57692733846036
  C           6.37327172679932     -4.85352631245805      0.02695499737388
  C           6.24928237334905     -3.45357833177783     -0.21456203146946
  C           7.23211287517423     -9.89397394806275      0.88143227798212
  C           7.48780534578474     -7.05728206475575      0.31728146498228
  C           7.61484996248131     -5.65004684349605      0.03876577338507
  C           8.63723464491055     -7.94220288139264      0.35677929563441
  C           8.97490331996934     -5.13367956009049     -0.20957899640036
  C           9.33565566429875     -3.78394873911163     -0.50392069391475
  C           8.48631932947864     -9.33412837615337      0.63621366680612
  C          10.10397051837684     -6.05294068639291     -0.16277596676432
  C          10.64481842335585     -3.36489824732077     -0.72965462645694
  C           9.91244626738806     -7.41681595717746      0.11585263336562
  C          11.44208750100929     -5.60088145378719     -0.39794168586757
  C          11.72333198709674     -4.27789325282041     -0.67877092986151
  H          -5.69441685615036     -3.58083605045703     -0.90932689026074
  H          -5.94484207160566     -1.11596952634016     -0.49267495822582
  H          -3.39926033800171     -4.60263495140327     -0.86733556323603
  H          12.75575528560455     -3.94250190929907     -0.85787158319053
  H          -5.01553651320233      1.03391898144856     -0.01686230823892
  H          -4.23809379272569      3.17413038487473      0.44362698071406
  H          -1.03147909870370     -4.42713517976269     -0.60067365558240
  H          -2.40285929572347      4.82310604779555      0.91328671465124
  H           0.49690518148216      1.68481303825492      0.62070463928698
  H          -0.01865447512020      3.97837230354396      0.98490473768166
  H           1.26238617729845     -4.38416398692033     -0.38811863838705
  H          12.24867352279963     -6.34867757339619     -0.34766805680093
  H           1.37506222878621      0.49020328420069      0.48862500937918
  H           3.39689082801990     -0.72124367068379      0.47618770940622
  H           2.95692406242640     -5.35369716498118      0.51985341586191
  H          10.78646014033778     -8.08584124442158      0.14478325303969
  H           4.06799837184384     -7.35887721948185      0.75311653893577
  H           5.05508939869056     -1.68829768240722     -0.41995925163702
  H           5.10148537075553     -9.49332735448074      1.04232170036604
  H           7.11490924848801     -2.83441007101828     -0.43141990357053
  H           7.13461492785394    -10.96895732850163      1.09547485598763
  H           8.58835962292022     -2.99853939149241     -0.56756757984259
  H           9.39219602875219     -9.95887448735212      0.65330239799735
  H          10.83059000140582     -2.30283055737157     -0.95039877104110

Relaxed structure S3 C42H24 carbon removal from ORCA E -1614.002526149527
  C          -4.90141728532874     -2.97315388637192     -0.55008631715775
  C          -4.91328532778098     -1.56982803710086     -0.75394617260170
  C          -3.70885802681978     -3.60483391182558     -0.23475506013275
  C          -3.75744561627678     -0.81743214902604     -0.55789322416170
  C          -2.49717372206566     -2.86195522003767     -0.07384152897618
  C          -2.53237289893146     -1.41549990391062     -0.14749870072576
  C          -2.40728357736477      1.51894462584733      0.78974753816697
  C          -2.33794770603082      2.89542302837341      0.99225905132948
  C          -1.26131906199730     -3.52852116870701      0.08512434601721
  C          -1.30907897493436     -0.66783984363689      0.10528502025441
  C          -1.27718097672694      0.76418724733199      0.36528967913172
  C          -1.12161730713568      3.59333151910023      0.78124594772133
  C          -0.04483327914600     -2.82307974493097      0.09252455930163
  C          -0.07540572820518     -1.37649839813643      0.09768190497786
  C          -0.01072322877609      1.46303736894111      0.28381183973979
  C           0.02199956102202      2.88309886943926      0.45206917257406
  C           1.20711423669000     -3.50452660313131      0.10873420271710
  C           1.18954193070665     -0.67400956319288      0.09483514090816
  C           1.18612053239547      0.73214562901801      0.10989739465394
  C           2.43463289238871     -2.81823501663674      0.08250639063437
  C           2.40865515802858     -1.41199245973827      0.06355336697205
  C           3.76625325631478     -4.95104945993953      0.22702927464170
  C           3.72076055043439     -3.55670971263098      0.07545590577965
  C           4.96332088694489     -7.07241230285303      0.38851780401959
  C           4.98996410298135     -5.68397125552875      0.22744741659322
  C           4.94670733142255     -2.89241883654988     -0.08296789534514
  C           6.02535918491987     -9.24993257552355      0.56476606095284
  C           6.14600947957535     -7.83435881605405      0.39440833408184
  C           6.26683463432844     -5.01848371085606      0.06373394997108
  C           6.19655430602629     -3.57978324807995     -0.09521871192514
  C           7.13253033899364    -10.07688872077215      0.58332048107394
  C           7.44608678315778     -7.19909433698171      0.23212126426852
  C           7.51331997709014     -5.73403187742790      0.05912498663929
  C           7.38099805727638     -2.85645514810229     -0.26401132237675
  C           8.54573341366147     -8.10875835163866      0.26136550357667
  C           8.74354722886748     -4.93663873139359     -0.11890955896188
  C           8.63533012073655     -3.49354794517451     -0.27987387225517
  C           8.40646869787668     -9.48511135930010      0.42845423160543
  C          10.08364004324656     -5.42720616348600     -0.15463296303001
  C           9.79574590425644     -2.67545349189079     -0.45782357372277
  C          11.20077582196819     -4.61274428858110     -0.32854476869592
  C          11.06810645393543     -3.21441811495769     -0.48406273629097
  H          -5.82325738244053     -3.55927997409261     -0.68359643328799
  H          -5.83606222513342     -1.07055578544492     -1.08605842789513
  H          -3.66442730194788     -4.70083338789581     -0.13735417284444
  H          -3.78457146688169      0.25729027182905     -0.77426203269547
  H          -3.34733068392355      0.99980494532237      1.01203992786752
  H          12.19814085161199     -5.07779296046057     -0.34311824882143
  H          -3.23113952518296      3.43919279339514      1.33521203989205
  H          -1.24842023484031     -4.62862614712245      0.13668096974270
  H          -1.07859850476574      4.68422041173675      0.92003972445667
  H          11.95279230267809     -2.57500488375794     -0.62147582249840
  H           0.99019284523587      3.39749394344674      0.34863086053342
  H           1.18019589959751     -4.60200077150076      0.11618696951701
  H          10.30398051858331     -6.48499888614980     -0.04460806936655
  H           9.64224735146992     -1.59140357138638     -0.57412968330501
  H           2.14238033031948      1.27558396482375      0.05241513696639
  H           3.34306629515686     -0.83584298451201      0.05053720092385
  H           2.84447400301257     -5.53059922662663      0.36679762964615
  H           9.57003582133736     -7.76472150059818      0.15229926384403
  H           3.99663523047789     -7.58440374948897      0.51409089802001
  H           4.98148926169860     -1.80372250985935     -0.21911638432512
  H           5.01217281066937     -9.66467116403681      0.68183544279281
  H           9.31123233453595    -10.11163204563900      0.43830057314283
  H           7.02703968026349    -11.16406622856786      0.71488937338918
  H           7.33469362074192     -1.76327448735934     -0.38740109763935

Relaxed structure S4 C42H24 carbon removal from ORCA E -1613.999014468145
  C          -4.84280342779466     -2.88823661756916     -0.26637967079156
  C          -4.93751391967816     -1.49764308040698     -0.20535153567998
  C          -3.58326195728486     -3.48949219256635     -0.21360926657616
  C          -3.77437502957394     -0.67793398882319     -0.08996707531770
  C          -3.90929448296557      0.71447070713846     -0.03264374635911
  C          -2.39293541496347     -2.71251151051660     -0.09852203501280
  C          -2.44823653490142     -1.26380329631655     -0.03123120101202
  C          -2.79024772747602      1.55643686653385      0.08303116284825
  C          -3.01995258747604      2.96870666413175      0.13661300969762
  C          -1.14747573660406     -3.35230867758841     -0.05019442839100
  C          -1.26021923955334     -0.45802603040715      0.08553530144535
  C          -1.44344314290222      1.00521835747914      0.14694634523775
  C          -1.97955721471138      3.87011649948950      0.25229981275888
  C           0.04805820682643     -2.62343116295326      0.06205380474163
  C           0.03080372337913     -1.16902487788309      0.13128931816858
  C          -0.41697235164335      1.99014064897720      0.26768391783849
  C          -0.66234343651542      3.36046710049432      0.31870064453810
  C           1.27206073974887     -3.35890615260600      0.09971665331860
  C           1.33073232971221     -0.59105911644828      0.23836177932651
  C           2.51782749044292     -2.74828546568665      0.19607720735381
  C           2.50981464080180     -1.32739276200985      0.26562838322981
  C           3.78336484941530     -4.89851853876677      0.61815365983564
  C           3.77599076337640     -3.52741673505056      0.21869361536083
  C           4.94850680544045     -5.65531161719602      0.59494678879668
  C           5.00222238770566     -2.95013581784381     -0.10922288542022
  C           6.43408350897663     -9.53252729202415     -0.35348348220364
  C           6.35981240535248     -8.14178035956690     -0.34970576826848
  C           6.19368695764387     -5.11515542345214      0.16834416407312
  C           6.22254083562781     -3.69197392302344     -0.09952113450739
  C           7.63570486533418    -10.19004860205764      0.01677150134419
  C           7.46981662873324     -7.33127553663403      0.02240791481488
  C           7.42747929849633     -5.87823587783211      0.08069229224486
  C           7.45932587634036     -3.04058751914160     -0.28973598161466
  C           8.72854844076226     -8.00733138345756      0.26541489480533
  C           8.66071566564762     -5.16423690331099      0.05148416479668
  C           8.68084941096299     -3.72806983933273     -0.14090146658219
  C           8.76363957661519     -9.43776294050690      0.30119940383942
  C           9.92223129666328     -5.85785997195019      0.21394607889736
  C           9.93048942221554     -3.04419940860201     -0.18661805057488
  C           9.91537771246287     -7.25470103530554      0.39525960265003
  C          11.13964121617555     -5.11416284614940      0.19935886916851
  C          11.13727478800173     -3.73119425360461     -0.00848704070946
  H          -5.74999519665714     -3.50461776404403     -0.35528788658273
  H          -5.91840046728760     -1.00026591960027     -0.24525317704467
  H          -3.48330105735353     -4.58447465023850     -0.26057690759169
  H          12.08937114816589     -3.17942962398565     -0.03191481804453
  H          -4.91416914197220      1.16212380770341     -0.07827567927754
  H          -4.06285423500499      3.31757874059688      0.08277735872875
  H          -1.10265477382693     -4.45113678597958     -0.10256711906152
  H          -2.16846522275600      4.95321809918279      0.29260578087268
  H           0.63109781988773      1.71204506709973      0.32845822142291
  H           9.72295487163298     -9.92944346659722      0.52621370019415
  H           0.19155039731636      4.04839212992771      0.41274081489643
  H           1.19660807934236     -4.45335990352114      0.01973282579512
  H           7.47151634370967     -1.95830791050710     -0.49316271760306
  H           1.47141594795873      0.48329928522785      0.31380219432145
  H          12.08741943216358     -5.65509008439798      0.34283934830809
  H           3.45744096670864     -0.78095198185126      0.37438589764200
  H           2.85883575230589     -5.35753150659778      0.99647316053029
  H          10.86655874059048     -7.77927782235623      0.57699289098939
  H           4.90997126343134     -6.68538760654752      0.96971123662289
  H           5.05907244073913     -1.88601341801106     -0.38176132535482
  H           5.55821851784703    -10.12233533607435     -0.66345782113594
  H           5.43481566989277     -7.66112161771170     -0.69052207921099
  H           9.92823414475905     -1.95614913881466     -0.35275998823993
  H           7.68096091958933    -11.28951868055569      0.03520056671361

Relaxed structure S5 C42H24 carbon removal from ORCA E -1613.991466338305
  C          -4.74902750201635     -2.92204685503784     -0.41262648400294
  C          -4.84685606575881     -1.53844043765590     -0.27160545101697
  C          -3.48720665483338     -3.52304854098250     -0.39319505073262
  C          -3.68482437564724     -0.72431743886785     -0.10896502567423
  C          -3.82251273867037      0.66169392865171      0.03086135929377
  C          -2.29959585376517     -2.75264864777510     -0.23305352543055
  C          -2.35747579407767     -1.30998228931727     -0.08479302958402
  C          -2.70488182093488      1.49756909332651      0.19322164052218
  C          -2.93701739017131      2.90388075131966      0.33070672756865
  C          -1.05203238375812     -3.39253501246257     -0.21720974604841
  C          -1.17103401024392     -0.50979489089726      0.07634233636148
  C          -1.35673120454513      0.94622567389297      0.21964528375427
  C          -1.89789614392840      3.79906084024251      0.49367125427713
  C           0.14130783095140     -2.67041327749121     -0.06300049447484
  C           0.12229884713345     -1.22059162429428      0.08452685626050
  C          -0.33104120348936      1.92536582199632      0.38987739165949
  C          -0.57892810235508      3.28937080782875      0.52171555023338
  C           1.36668464971814     -3.40524325358641     -0.06154298355158
  C           1.41940885280535     -0.64901247156821      0.22182561886244
  C           2.61102828178470     -2.79932491719332      0.07222909727682
  C           2.60133076280128     -1.38539588258561      0.21172632571627
  C           3.88075377083772     -4.96857048793683      0.22574482688961
  C           3.87430236510445     -3.57276047296581      0.06944616121209
  C           5.01743434224551     -7.12187706773016      0.39717954773476
  C           5.08173074197838     -5.73390132383207      0.22744314508528
  C           5.11855891320499     -2.94199580277883     -0.08932505303328
  C           6.01970173198843     -9.32646768776185      0.58292844813167
  C           6.17803215922667     -7.91510466145317      0.40360350182322
  C           6.37667465466521     -5.10404089154631      0.05836547384361
  C           6.34730304956356     -3.66390517937549     -0.10352937634768
  C           7.10369119969472    -10.18315604483620      0.60163692876522
  C           7.49506780854064     -7.31662415741928      0.23256258834998
  C           7.60276354301665     -5.85464762436890      0.05265952511503
  C           7.55251304219924     -2.97467019316578     -0.27845889883421
  C           8.56893952421187     -8.25638695235547      0.26163850373420
  C           8.85450428001879     -5.09312959858521     -0.13280249786204
  C           8.78703992043413     -3.64746444346725     -0.29752793743055
  C           8.39288624921663     -9.62752653089787      0.43722086019120
  C          10.17990400077655     -5.62183429958044     -0.17313680359865
  C           9.97039389519025     -2.86371547646145     -0.48269432556243
  C          11.31938335815271     -4.84057896241359     -0.35419147143393
  C          11.22630018324348     -3.43919002775192     -0.51297133204170
  H          -5.65458328815505     -3.53462838583088     -0.53737794433434
  H          -5.82868968556100     -1.04140403311987     -0.28244567726735
  H          -3.38558501558011     -4.61348689233921     -0.50221995791329
  H          12.12845949057905     -2.82591814455586     -0.65600393930713
  H          -4.82839801793734      1.10915560420496      0.01375559696443
  H          -3.98084015236718      3.25304211380272      0.30224634074340
  H          -1.00619197292264     -4.48687577920237     -0.32953078532483
  H          -2.08851332594506      4.87753408528961      0.59847757448358
  H           0.71804318617982      1.64664740539649      0.42500897927085
  H           0.27409514305836      3.97298255726744      0.64930231517604
  H           1.28801808569238     -4.49362325212653     -0.19516604536774
  H          12.30282310076068     -5.33428180875900     -0.37185025058662
  H           1.56016633679676      0.42081125075565      0.34594896793855
  H           3.54577373337298     -0.83943445809567      0.34157581991198
  H           2.93993259789754     -5.51540362008230      0.37865832753401
  H           9.84772051866766     -1.77598463411283     -0.60142912987891
  H           4.03719796209905     -7.60580038032332      0.52856343045211
  H           5.17787445947438     -1.85462793721469     -0.23444726485127
  H           4.99603219056581     -9.71259528646232      0.70664535004788
  H          10.37015523524277     -6.68518980513341     -0.06096971659962
  H           6.96900845653644    -11.26625792578603      0.74016957106555
  H           7.53677896526808     -1.88098545026869     -0.40472427371049
  H           9.60167581057225     -7.94150030323120      0.14474464454937
  H           9.28013947119438    -10.27860841093167      0.44610860100225

Relaxed structure S2 C42H24 hydrogen passivated from ORCA E -1690.235465728508
  C          -4.92930559736964     -2.70633469406062     -0.80366569645532
  C          -4.95313783343721     -1.33103143683562     -0.54503859059523
  C          -3.72287628202218     -3.41828304412558     -0.78349950258798
  C          -3.75179622256167     -0.61913546080076     -0.25129043794228
  C          -3.74940881147426      0.76763293320747      0.00152201881911
  C          -2.48934227543464     -2.76377065808824     -0.49591955808242
  C          -2.49752642690351     -1.34203117541229     -0.21781757866035
  C          -2.55740425662591      1.47207051616887      0.29175002923816
  C          -2.56095556767960      2.87882941438337      0.53790258519793
  C          -1.26203472574085     -3.45865165217131     -0.48072593883304
  C          -1.28947963826923     -0.66462054421899      0.07776593186527
  C          -1.30448550716176      0.75460485937541      0.34119980962518
  C          -1.37818719782300      3.54656183765948      0.81825999304496
  C          -0.03942054894813     -2.80711562638473     -0.19518551599475
  C          -0.04441756538446     -1.39289115555656      0.09525655249077
  C          -0.10466263435425      1.45806840885166      0.64252273266815
  C          -0.15401140659078      2.83635201084906      0.87037401167873
  C           1.19751682484100     -3.51302726958589     -0.19509203578420
  C           1.18641426026582     -0.74465070628551      0.38241831828137
  C           1.21431443393134      0.72414515667441      0.74196392124254
  C           2.40718116961745     -2.87017486236471      0.07484446958585
  C           2.37600088791236     -1.47394834191568      0.35718388446414
  C           3.74504911347077     -4.97695112505901      0.35515966838348
  C           3.69284675678209     -3.61117120917089      0.06989653953661
  C           5.02616292490076     -7.07582690240457      0.64932829224972
  C           4.97524317368753     -5.69441533212721      0.34950575022030
  C           4.91430455120468     -2.94195366780411     -0.23035604110439
  C           6.29499089900539     -9.18426322381356      0.95472671354040
  C           6.24135417659399     -7.79173855999067      0.65368030511912
  C           6.19874985032283     -4.99435283315554      0.03722605425325
  C           6.14111634021987     -3.60666911583091     -0.26018932267145
  C           7.51404797334750     -9.87462513801680      0.95928606501729
  C           7.47233886909480     -7.09204488221958      0.34732760821281
  C           7.45146093702778     -5.70961844782431      0.04062973151986
  C           7.39619191965340     -2.84713304227771     -0.62849493497649
  C           8.72463943265241     -7.81901648376845      0.36187875386548
  C           8.68345444687649     -5.01804572389958     -0.25561229409212
  C           8.68936381610867     -3.62979823041881     -0.56843990372647
  C           8.71261024612537     -9.21224401208973      0.67018033826059
  C           9.93010933196882     -5.74771855138469     -0.23064304679970
  C           9.90307162325078     -2.99025532712001     -0.83681206398628
  C           9.91974604027535     -7.12902843225891      0.07456451675680
  C          11.14539575824279     -5.05395525016858     -0.51564232148993
  C          11.12888713999975     -3.69896115619479     -0.81079000529282
  H          -5.86874546263043     -3.23442846267794     -1.02799992959532
  H          -5.90386921097992     -0.77685137908202     -0.56627361012935
  H          -3.71134535270965     -4.49888715856791     -0.99250069763343
  H          12.06847562550442     -3.16819314517125     -1.02738681363912
  H          -4.70165856684679      1.32007180098044     -0.02953307817177
  H          -3.51828190190167      3.42089265666316      0.49875774111953
  H          -1.25413509995638     -4.53791555885158     -0.69978685111887
  H          -1.38559767081499      4.63151987372156      1.00337279276708
  H           9.90292327283027     -1.91470533809954     -1.07554751566661
  H           1.97221688202349      1.24218523519104      0.11431606664901
  H           1.18411291580850     -4.58360888527203     -0.44724482608438
  H          10.87350263029040     -7.67956876627119      0.08852541737621
  H          12.09253444060717     -5.61460787707330     -0.49523100976883
  H           3.31605450573421     -0.95545664673061      0.59973270229071
  H           2.82768345496994     -5.52179892418487      0.62263839395261
  H           7.48270786627607     -1.94813984826675      0.02094257735694
  H           4.09052809915972     -7.60586108653239      0.88707868316930
  H           4.89032829246297     -1.87102262700017     -0.48316302661852
  H           5.35667156417848     -9.71113029235649      1.18594632372557
  H           7.52927606553503    -10.94988231247203      1.19449597561828
  H           0.77817319042732      3.37744186618513      1.09850780938615
  H           9.66732865053388     -9.75990369307440      0.67760059460199
  H           7.27473837517954     -2.44074402875647     -1.65838297771940
  H           1.59501703471928      0.82366273533517      1.78436545206957

Relaxed structure S3 C42H24 hydrogen passivated from ORCA E -1690.239371820302
  C          -4.96957564018897     -2.87445349252331      0.01996605856962
  C          -4.98574228660876     -1.45905467148930      0.03002228957033
  C          -3.76252756395112     -3.55885878100926      0.02250684100574
  C          -3.79866936029923     -0.72012427509905      0.04255462007353
  C          -3.85181896620657      0.79139937574309      0.06081069432629
  C          -2.52637309958244     -2.84561299282933      0.03367943534813
  C          -2.55032635530243     -1.40176547130347      0.04282959326184
  C          -2.51885606516355      1.50627493997334      0.05376693620522
  C          -2.47767355600450      2.90399040347668      0.05196189882701
  C          -1.28105199541998     -3.52067753637432      0.03599805259397
  C          -1.30367791884942     -0.67334732415714      0.05055102730315
  C          -1.30158288864344      0.77053641051427      0.05383473651010
  C          -1.24640225432624      3.60232113739215      0.05267179950799
  C          -0.05840863495881     -2.82329187671454      0.04486204018649
  C          -0.07814872149802     -1.37787493466593      0.05078698265286
  C          -0.04181048028992      1.47645982369539      0.05559905711134
  C          -0.04757510555208      2.90363080153487      0.05532058302665
  C           1.19433905853480     -3.50393388402683      0.04684361871717
  C           1.18083956490979     -0.66753548872180      0.05566797771255
  C           1.16822799799436      0.73997600820358      0.05752988815351
  C           2.42292517750121     -2.81581520360124      0.05313127027673
  C           2.39932032223194     -1.40775185800578      0.05713813034177
  C           3.73482669513048     -4.96423467388519      0.05282531867508
  C           3.71119497920365     -3.55623531747698      0.05439960507591
  C           4.96599115129014     -7.11193636953064      0.05830219337308
  C           4.95330846623294     -5.70440176140212      0.05276254715298
  C           4.93978132539713     -2.86798592122218      0.05891952579902
  C           6.18203547287652     -9.27551582431887      0.07193734790234
  C           6.17604259899024     -7.84835107527366      0.05933742005088
  C           6.21224066789293     -4.99399585914349      0.05126682000225
  C           6.19255032789256     -3.54859243796468      0.05919186389810
  C           7.38099021220261     -9.97399533684621      0.07454362869869
  C           7.43568707845403     -7.14238800804675      0.04744239684447
  C           7.43775867442662     -5.69851967788942      0.04633834424168
  C           7.41518583694680     -2.85125666962167      0.07124375138657
  C           8.65303740178962     -7.87800668725406      0.04214006356361
  C           8.68437494707163     -4.97009802399111      0.05423343942062
  C           8.66047279245106     -3.52638306230882      0.07275970614411
  C           8.61217783837095     -9.27559104200571      0.05953367637139
  C           9.93268536321153     -5.65183931459282      0.04930035049454
  C           9.89669850489497     -2.81341567385515      0.09230818590995
  C           9.98508939605336     -7.16269115728625      0.00075691580653
  C          11.11975782448595     -4.91330213726303      0.07368769767675
  C          11.10362808072350     -3.49800720087215      0.09529348613877
  H          -5.92014029830016     -3.42921271907919      0.01046543020920
  H          -5.95048966335782     -0.92700679863598      0.02881014284061
  H          -3.73925869388957     -4.65942982598882      0.01550279858059
  H          -4.45462854612370      1.14221812563832     -0.80656743303822
  H          -4.42865001360895      1.11847528582982      0.95524854903981
  H          -3.42293148921653      3.46992893928612      0.05078508603178
  H          -1.27203278663853     -4.62205600850905      0.03015608870547
  H          -1.24523643491537      4.70296356487819      0.05150535500495
  H          12.05422252068000     -2.94351409282419      0.11331617560648
  H           0.91511194782622      3.43754659630066      0.05663238629481
  H           1.16715878866632     -4.60102238239992      0.04225935481073
  H          12.08444593924263     -5.44542517691147      0.07331101127028
  H           2.12450699658109      1.28645283683422      0.05998926288329
  H           3.33385983923031     -0.83248684228415      0.06135147867921
  H           2.80024049127023     -5.53947763237088      0.05298553993511
  H          10.52252870690516     -7.46859704458795     -0.92575562373200
  H           4.00974005621964     -7.65844406162343      0.06372222076138
  H           4.96693691613277     -1.77093331246660      0.06355400188379
  H           5.21942325780435     -9.80950797386232      0.08098566301352
  H           7.38008632977046    -11.07456767990226      0.08713358535706
  H           7.40615860883840     -1.74993588692839      0.08160636407171
  H           9.55748002843407     -9.84144626792086      0.05873930067571
  H           9.87351151944786     -1.71292131991307      0.10645031552905
  H          10.62458911468504     -7.53292820051974      0.83244512967637

Relaxed structure S4 C42H24 hydrogen passivated from ORCA E -1690.235716031405
  C          -4.89578906016489     -2.73426879085638     -0.81771842363830
  C          -4.93241283127857     -1.35474830170792     -0.58439223002940
  C          -3.68410653472678     -3.43627966154067     -0.77362098649513
  C          -3.73947952102823     -0.62810016334485     -0.29235951291808
  C          -3.74993670778957      0.76330173004770     -0.06610573884424
  C          -2.45866548988478     -2.76680261303178     -0.48654830968585
  C          -2.48032678632070     -1.34070366729637     -0.23365794018657
  C          -2.56596175366767      1.48196465263381      0.22238579391173
  C          -2.58186363366999      2.89325056846818      0.44077707360433
  C          -1.22568543771563     -3.45134314573796     -0.44887509545892
  C          -1.28017421113171     -0.64876482336183      0.06122856233363
  C          -1.30854995661165      0.77489773301002      0.29874511505174
  C          -1.40665426222544      3.57488054361309      0.71968404678723
  C          -0.01111293105542     -2.78465542965239     -0.16576372803657
  C          -0.02993309414618     -1.36631556142671      0.10084611741734
  C          -0.11701668232464      1.49240952497308      0.59969941318874
  C          -0.17818318795124      2.87466780457243      0.79897074187002
  C           1.23201265155666     -3.48053276237067     -0.14407527815565
  C           1.19370127852487     -0.70390203180664      0.38888115426748
  C           1.20473933123448      0.76890075834402      0.73281093219045
  C           2.43516110103969     -2.82240724438074      0.11818188242082
  C           2.38897405442452     -1.42298654273671      0.38400015897164
  C           3.77578304214048     -4.94764382347988      0.38779908183865
  C           3.72851967151151     -3.54929044455336      0.11668074745638
  C           4.96059499294699     -7.13883698681823      0.73757536011191
  C           4.97102303514882     -5.66683147476233      0.39007614757402
  C           4.93049471837110     -2.89238393850349     -0.15383279377127
  C           6.34576840214986     -9.24248925408615      0.81667392731780
  C           6.28308976548452     -7.86168681362788      0.60786922865296
  C           6.19340923190659     -5.00563018427263      0.09431510202809
  C           6.17345672664529     -3.58845281858898     -0.17826310499213
  C           7.57433649446542     -9.94257030627766      0.73819003598926
  C           7.47326473875524     -7.14549495614034      0.29878955697737
  C           7.44360293658525     -5.72320825313621      0.05320188528326
  C           7.38672980877903     -2.92310925336656     -0.46990126370864
  C           8.73075678673645     -7.85245904826695      0.22283918869477
  C           8.64246590415520     -5.03257527213125     -0.24972107663326
  C           8.61954315148426     -3.60776861555101     -0.50977765377906
  C           8.74817758145329     -9.26221928366181      0.45052105099856
  C           9.90158120186156     -5.74517384806712     -0.30920332483568
  C           9.84364126232644     -2.93965725328932     -0.80555599651685
  C           9.91336031476782     -7.13511580010084     -0.07438226353599
  C          11.09310164898015     -5.01991615425443     -0.61011551538989
  C          11.05519415504655     -3.64175988599604     -0.85100604844929
  H          -5.82905397533569     -3.27352225036070     -1.04128822078224
  H          -5.88710006259340     -0.80846807748060     -0.62499507286425
  H          -3.66220532506216     -4.52027504452604     -0.96340885901352
  H          12.04772222555563     -5.56617176843469     -0.65182736505896
  H          -4.70585812652112      1.30784254059004     -0.11712822629049
  H          -3.54247466200951      3.42760367289969      0.38121147041037
  H          -1.20730128884765     -4.53409112360286     -0.64958397467716
  H          -1.42354458789448      4.66327813358263      0.88269465464859
  H          11.98744383579083     -3.10368241115969     -1.08145241245540
  H           1.97257225813008      1.28595705163506      0.11686655093704
  H           1.22576466528847     -4.55559127994484     -0.37601570424624
  H           0.74773517193575      3.42676883750808      1.02617492531037
  H           9.70886284597804     -9.79644145471945      0.39120366836638
  H           3.32267276218050     -0.89415417959120      0.62828749338528
  H           2.84319873379279     -5.47536718377714      0.63861645872339
  H           1.56218214818294      0.88082937887096      1.78230690613290
  H           9.82071246960245     -1.85669673634514     -1.00091088562542
  H           4.93581868300448     -1.81828951190005     -0.39023495804851
  H           5.42087733986320     -9.79352178622955      1.05054577476104
  H           4.19471237727203     -7.65760366282776      0.12054764524414
  H           7.36740737565334     -1.84131717056970     -0.67553136481250
  H           7.59239383585832    -11.02979292517872      0.90869362434013
  H           4.60059410875367     -7.24930372067101      1.78625416629375
  H          10.86924528463226     -7.67965823524521     -0.12570231455607

Relaxed structure S5 C42H24 hydrogen passivated from ORCA E -1690.236519126565
  C          -4.93032834427858     -2.75722339366854     -0.61916996283804
  C          -4.95682645216809     -1.37299650832423     -0.42109535068710
  C          -3.71767687586221     -3.46094906111808     -0.59928857564974
  C          -3.75236285728231     -0.64111149020611     -0.19390264835607
  C          -3.75369323629997      0.75394525998101      0.00571587988745
  C          -2.48287590693939     -2.78737431569010     -0.37673830103071
  C          -2.49233517559176     -1.35394807126862     -0.16870656120509
  C          -2.55885619289420      1.47712817974868      0.23113445719475
  C          -2.56696500435752      2.89106218225158      0.43211423081667
  C          -1.25026489796881     -3.47573796777941     -0.35535137329431
  C          -1.28046426233289     -0.65621692695409      0.05517648162384
  C          -1.29818328849080      0.77181803145645      0.25926538767214
  C          -1.38158020916098      3.57661161973420      0.65066126010018
  C          -0.02596369750262     -2.80595188700633     -0.13559335840245
  C          -0.03044568418129     -1.37686377181167      0.07384665333483
  C          -0.09367295331106      1.49564524081359      0.48769412809905
  C          -0.14912249569435      2.87903070158500      0.67803530522430
  C           1.21427320571188     -3.50759122802781     -0.12255670898329
  C           1.20339336293293     -0.71099379247534      0.28807199718009
  C           1.23943785166441      0.78144643508946      0.53142870981586
  C           2.42822285474127     -2.84738434062789      0.07802835864723
  C           2.39615731826441     -1.43807564300590      0.27838921866830
  C           3.75413828703732     -4.97622255969081      0.29227933427641
  C           3.71788778509653     -3.58360152610071      0.07870960854748
  C           5.00284237527470     -7.10155624155496      0.52175334358106
  C           4.97314285573477     -5.71107787095634      0.29264992239668
  C           4.93427004805361     -2.90630127234622     -0.13706949870919
  C           6.23781346827276     -9.24094433844318      0.75426736103117
  C           6.21438503171661     -7.83300060724313      0.51795513297324
  C           6.21865073383757     -5.01490104104317      0.05556012078529
  C           6.18592170828049     -3.58547453277537     -0.16077891751369
  C           7.43823982369163     -9.93616186220371      0.74455123734880
  C           7.45924688900648     -7.14362266753016      0.26830992539404
  C           7.44538475545868     -5.71801864858490      0.03882217864610
  C           7.39699950430368     -2.90231904013145     -0.38880878879565
  C           8.67766330158792     -7.87717983687541      0.25703142727412
  C           8.67837966565535     -5.00498125219054     -0.19858570401676
  C           8.64130056227124     -3.57656365552279     -0.41130726537957
  C           8.65410151624841     -9.25476341379986      0.49601563979816
  C           9.92685937871038     -5.68600151999733     -0.22427287155359
  C           9.86543173280474     -2.87811549300391     -0.63944329315895
  C           9.99219055342868     -7.18357555098896     -0.02300159665407
  C          11.10165333738233     -4.96141997538237     -0.44801997673462
  C          11.07272665712939     -3.56123410519056     -0.65535120906892
  H          -5.87162674524434     -3.30080343597799     -0.79295765165858
  H          -5.91188385655034     -0.82608128381993     -0.43778104204315
  H          -3.70477496795752     -4.55021335043245     -0.75711500012677
  H           0.78537731645934      3.43562068388937      0.85336640223726
  H          -4.71105870271878      1.29801451853154     -0.01468546030986
  H          -3.53012469406976      3.42366293321127      0.40984014377937
  H          -1.24248547131488     -4.56508693129841     -0.51739916369879
  H          -1.39266533506973      4.66643767936711      0.80434215053149
  H          12.01378526653669     -3.01772188819349     -0.82988083911480
  H           1.92661260973771      1.25127640966148     -0.20701036981691
  H           1.19267680247354     -4.59119026220088     -0.30632484013022
  H          10.45229140809331     -7.64448514093221     -0.92645137050646
  H          12.06645756517159     -5.49308263576608     -0.46482706257305
  H           3.33671117082406     -0.89900018833208      0.46381744124544
  H           2.82464455350734     -5.52630754124465      0.49572246041034
  H           1.71541750018819      0.97087476500015      1.51997841838244
  H           4.05792577535410     -7.63535354499845      0.70925806728897
  H           4.93781880377097     -1.82388951793096     -0.32666182107858
  H           5.28685705490274     -9.76182023015869      0.94455769842491
  H           7.45074304145448    -11.02117453418334      0.92908299428205
  H           7.37710250338001     -1.81363761440647     -0.55426494020450
  H           9.60068727927756     -9.81840321590889      0.48816941465423
  H           9.83203702085259     -1.78974907129664     -0.80130735637787
  H          10.70499707095960     -7.40869884371915      0.80129638811761

